An ACA 1mm survey of HzRGs in the ELAIS-S1: survey description and first results

Radio-emitting jets might be one of the main ingredients shaping the evolution of massive galaxies in the Universe since early cosmic times. However, identifying early radio active galactic nuclei (AGN) and confirming this scenario has been hard to accomplish, with studies of samples of radio AGN hosts at z>2 becoming routinely possible only recently. With the above in mind, we have carried out a survey with the Atacama Compact Array (ACA, or Morita Array) at 1.3 mm (rms=0.15 mJy) of 36 high-redshift radio AGN candidates found within 3.9deg2 in the ELAIS-S1 field. The work presented here describes the survey and showcases a preliminary set of results. The selection of the sample was based on three criteria making use of infrared (IR) and radio fluxes only. The criterion providing the highest selection rate of high-redshift sources (86% at z>0.8) is one combining an IR colour cut and radio flux cut (S(5.8um)/S(3.6um)>1.3 and S(1.4GHz)>1mJy). Among the sample of 36 sources, 16 show a millimetre (mm) detection. In eight of these cases, the emission has a non-thermal origin. A zsp=1.58 object, with a mm detection of non-thermal origin, shows a clear spatial offset between the jet-dominated mm continuum emission and that of the host's molecular gas, as traced by serendipitously detected CO(5-4) emission. Among the objects with serendipitous line detections there is a source with a narrow jet-like region, as revealed by CS(6-5) emission stretching 20kpc out of the host galaxy.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> otherMNRAS/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
